Statistical Properties of Radio Halos in Galaxy Clusters and Origin of Seed Electrons for Reacceleration

One of the most promising mechanisms for producing radio halos (RHs) in galaxy clusters is the reacceleration of cosmic-ray electrons by turbulences. However, the origin of the seed electrons for the reacceleration is still poorly constrained. In the secondary scenario, most of the seed electrons are injected via collision of proton cosmic-rays, while non-thermal electrons are directly injected in the primary scenario. In this paper, we examine the two scenarios for the seed electrons with the observed statistical properties of RHs, combining two methods: following the temporal evolutions of the electron energy and radial distributions in a cluster, and the merger history of clusters. We find that the RH lifetime largely depends on the seed origin, as it could be longer than the cosmological timescale in the secondary scenario. We study the condition for the onset of RHs with the observed RH fraction and the RH lifetime we obtained, and find that long-lived RHs in the secondary scenario should be originated from major mergers with a mass ratio of $\xi\sim0.1$, while the short lifetime in the primary scenario requires more frequent onsets by minor mergers with $\xi\sim0.01$. Our simple model of the turbulence acceleration can reproduce the observed radio luminosity-mass relation. The RH luminosity functions we obtained suggest that the expected RH number count with the ASKAP survey will detect $\approx10^3$ RHs in both the scenarios.

==> AuthorGuide.txt <==
https://journals.aas.org/aastexguide/


陽子の分布に、Non-rela粒子の加速も効いているんだっけ？


Fig.14はAUGERの点は省いて良いかな。その代わり、
10^18.5eV 以上で積分したLumisnotityの値を表にしてまとめましょうか。
ざっくり10^43 erg Mpc-3 yr-1の宇宙線が必要ですから、
銀河団密度をさくっとかけると簡単な指標になると思います。

FORCE FORCE-2020 

The spectral distribution of CRp in clusters is modeled with broken power-low to avoid excessive energy demands. They estimated event rates of neutrino in IceCube-like detectors and concluded that it is challenging to detect neutrino signals from individual clusters. Especially, they expect 0.01-0.1 events per year above $E_\nu \ge 1$ PeV from Coma in their ``isobaric" model (which corresponds to most optimistic assumption in the paper).  In this model, the radial distribution of CRs traces that of thermal gas, that is, the relation between the energy density of CRs and thermal gas can be written as $X_\mathrm{CR}=\epsilon_\mathrm{CR}/\epsilon_\mathrm{th}$, where $X_\mathrm{CR}$ is constant with respect to radius. $X_\mathrm{CR}=0.029$ corresponds to the CR power $E^2(dn/dE)=2\times10^{45}$ [erg Mpc$^{-3}$ yr$^{-1}$]. Following their method, one can see that all-flavor neutrino flux from Coma at 1 PeV is $\nu F_\nu \simeq 1.6 \times 10^{-13}$ [GeV cm$^{-2}$ s$^{-1}$] with $X_\mathrm{CR}=0.029$.  In our calculation, however, $X_\mathrm{CR}$ is not a constant with radius and exceeds 0.03 outside the core radius (\ref{fig:epeicm}). This leads to stronger neutrino fluxes than their estimates as shown in table\ref{tab:hard_sec}.  the required CR power can be achieved only for hard-sphere case ($q=2$) with $\alpha=2.0$, where PeV neutrino flux from Coma is more than two orders of magnitude larger than their estimates. CR flux (\ref{eq:CRp}) at $10^{18}$ eV is $E^2\Phi=1.3\times10^{-7}$ [GeV/cm$^{2}$/sec], and is equivalent to $E^2(dn/dE) = 4.3 \times10^{45}$ [erg Mpc$^{-3}$ yr$^{-1}$] with $n_\mathrm{CG}\sim2\times10^{-6}$Mpc$^{-3}$ .
 this case, the average energy density of the CRp is $\epsilon_p\simeq6.7\times10^{-12}$ [GeV/cm$^3$], which is smaller than our models. \par



 \citet{2018NatPh..14..396F} assumed CR injection from powerful AGN jets inside clusters and fitted both Auger and IceCube spectrum simultaneously without overproducing the diffusive gamma-ray background. They assumed CR spectrum in ICM could be expressed as $dN/dE\propto E^{-s_\mathrm{acc}}\exp(-E/E_\mathrm{max})$ with $s_\mathrm{acc}\approx2.3$ and $E_\mathrm{max}\approx2\times10^{21}/Z$ eV, where $Z$ is the atomic number of a nucleus. CR injection power from AGN is assumed to be $L_\mathrm{CR}=10^{45}$ erg s$^{-1}$ above 10 GeV. Our calculation, where the normalization of CR injection is given to match the radio flux, results $L_\mathrm{CR}=6.7\times10^{44}$ erg s$^{-1}$ for most optimistic hard-sphere model without primary electron ($f_{ep}=0$) and $L_\mathrm{CR}=7.0\times10^{43}$ erg s$^{-1}$ for $f_{ep}=0.01$. Roughly speaking, though there is extra energy injection from turbulent reacceleration and CRs are widely distributed compared to their central AGN model, we can presume that the diffuse neutrino intensity from clusters can be large enough to fit IceCube data for $f_{ep}=0$ even when the CR density is normalized by the radio fluxes.  \par



